Sizes and surface brightness profiles of quiescent galaxies at z ~ 2

We use deep Hubble Space Telescope Wide Field Camera 3 near-infrared imaging obtained of the GOODS-South field as part of the CANDELS survey to investigate a stellar mass-limited sample of quiescent galaxies at 1.5 < z < 2.5. We measure surface brightness profiles for these galaxies using a method that properly measures low surface brightness flux at large radii. We find that quiescent galaxies at z ~ 2 very closely follow Sersic profiles, with n_{median} = 3.7, and have no excess flux at large radii. Their effective radii are a factor ~ 4 smaller than those of low-redshift quiescent galaxies of similar mass. However, there is significant spread in sizes (sigma_{log r_e} = 0.24), with the largest z ~ 2 galaxies lying close to the z = 0 mass-size relation. We compare the stellar mass surface density profiles with those of massive elliptical galaxies in the Virgo cluster and confirm that most of the mass-growth which occurs between z ~ 2 and z = 0 must be due to accretion of material onto the outer regions of the galaxies. Additionally, we investigate the evolution in the size distribution of massive quiescent galaxies. We find that the minimum size growth required for z ~ 2 quiescent galaxies to fall within the z = 0 size distribution is a factor ~ 2 smaller than the total median size growth between z ~ 2 and z = 0.

==> tab2.txt <==
Title: Sizes and surface brightness profiles of quiescent galaxies at z~2
Authors: Szomoru D., Franx M., van Dokkum P.G
Table: Surface Brightness Profiles
================================================================================
Byte-by-byte Description of file: tab2.txt
--------------------------------------------------------------------------------
   Bytes Format  Units         Label      Explanations
--------------------------------------------------------------------------------
   1-  4 A4     ---           ID         Galaxy ID in FIREWORKS catalog
       	 		      		 (Wuyts et al. 2008)
   5- 11 F7.4   arcsec        rarcsec    Circularized radius in arcsec
  12- 18 F7.3   kpc           rkpc       Circularized radius in kpc
  19- 25 F7.3   mag/arcsec2   mh         H band surface brightness
  26- 32 F7.4   mag/arcsec2   e_mh	 Error in H band surface brightness
  33- 39 F7.3   Msun/kpc2     surfdens   Stellar mass surface density
  40- 46 F7.4   Msun/kpc2     e_surfdens Error in stellar mass surface density
--------------------------------------------------------------------------------
1060 0.0180  0.147 18.413 0.0010 10.843 0.0004
1060 0.0198  0.162 18.548 0.0011 10.789 0.0005
1060 0.0216  0.177 18.673 0.0013 10.739 0.0005
1060 0.0240  0.196 18.826 0.0015 10.678 0.0006
1060 0.0264  0.216 18.966 0.0019 10.622 0.0007
1060 0.0288  0.235 19.095 0.0021 10.570 0.0008
1060 0.0318  0.260 19.244 0.0024 10.510 0.0010
1060 0.0348  0.285 19.382 0.0027 10.455 0.0011
1060 0.0384  0.314 19.534 0.0032 10.395 0.0013
1060 0.0426  0.348 19.696 0.0037 10.330 0.0015
1060 0.0468  0.383 19.847 0.0042 10.270 0.0017
1060 0.0516  0.422 20.003 0.0049 10.207 0.0019
1060 0.0564  0.461 20.149 0.0056 10.148 0.0022
1060 0.0624  0.510 20.317 0.0065 10.081 0.0026
1060 0.0684  0.559 20.472 0.0075 10.019 0.0030
1060 0.0750  0.613 20.631 0.0087  9.956 0.0035
1060 0.0828  0.677 20.805 0.0102  9.886 0.0041
1060 0.0912  0.746 20.980 0.0120  9.816 0.0048
1060 0.1002  0.819 21.154 0.0140  9.747 0.0056
1060 0.1098  0.898 21.326 0.0165  9.678 0.0066
1060 0.1212  0.991 21.515 0.0196  9.602 0.0078
1060 0.1332  1.089 21.698 0.0232  9.529 0.0093
1060 0.1464  1.197 21.880 0.0274  9.456 0.0110
1060 0.1614  1.320 22.064 0.0325  9.382 0.0130
1060 0.1770  1.447 22.238 0.0381  9.313 0.0153
1060 0.1950  1.594 22.430 0.0455  9.236 0.0182
1060 0.2148  1.756 22.632 0.0548  9.155 0.0219
1060 0.2358  1.928 22.854 0.0672  9.067 0.0269
1060 0.2598  2.124 23.093 0.0838  8.971 0.0335
1060 0.2856  2.335 23.329 0.1042  8.876 0.0417
1060 0.3138  2.566 23.546 0.1272  8.790 0.0509
1060 0.3456  2.826 23.711 0.1481  8.724 0.0592
1060 0.3798  3.105 23.833 0.1483  8.675 0.0593
1060 0.4182  3.419 24.001 0.1732  8.608 0.0693
1060 0.4596  3.758 24.198 0.2076  8.529 0.0830
1060 0.5058  4.136 24.409 0.2502  8.445 0.1001
1060 0.5562  4.548 24.528 0.2756  8.397 0.1102
1060 0.6120  5.004 24.798 0.3512  8.289 0.1405
1060 0.6732  5.504 25.140 0.4813  8.152 0.1925
1088 0.0180  0.152 17.304 0.0003 10.713 0.0001
1088 0.0198  0.168 17.440 0.0003 10.658 0.0001
1088 0.0216  0.183 17.567 0.0003 10.608 0.0001
1088 0.0240  0.203 17.724 0.0004 10.545 0.0002
1088 0.0264  0.223 17.869 0.0005 10.487 0.0002
1088 0.0288  0.244 18.005 0.0007 10.432 0.0003
1088 0.0318  0.269 18.162 0.0008 10.370 0.0003
1088 0.0348  0.295 18.308 0.0009 10.311 0.0004
1088 0.0384  0.325 18.471 0.0013 10.246 0.0005
1088 0.0426  0.361 18.647 0.0016 10.176 0.0006
1088 0.0468  0.396 18.809 0.0022 10.111 0.0009
1088 0.0516  0.437 18.982 0.0030 10.041 0.0012
1088 0.0564  0.477 19.144 0.0041  9.977 0.0016
1088 0.0624  0.528 19.332 0.0055  9.901 0.0022
1088 0.0684  0.579 19.510 0.0065  9.830 0.0026
1088 0.0750  0.635 19.695 0.0086  9.756 0.0034
1088 0.0828  0.701 19.900 0.0104  9.674 0.0042
1088 0.0912  0.772 20.107 0.0126  9.591 0.0050
1088 0.1002  0.848 20.314 0.0136  9.509 0.0054
1088 0.1098  0.929 20.517 0.0144  9.428 0.0058
1088 0.1212  1.026 20.738 0.0153  9.339 0.0061
1088 0.1332  1.127 20.950 0.0129  9.254 0.0052
1088 0.1464  1.239 21.156 0.0124  9.172 0.0050
1088 0.1614  1.366 21.365 0.0150  9.088 0.0060
1088 0.1770  1.498 21.557 0.0179  9.011 0.0072
1088 0.1950  1.650 21.766 0.0274  8.928 0.0110
1088 0.2148  1.818 21.996 0.0268  8.836 0.0107
1088 0.2358  1.996 22.231 0.0333  8.742 0.0133
1088 0.2598  2.199 22.474 0.0316  8.645 0.0126
1088 0.2856  2.417 22.712 0.0393  8.549 0.0157
1088 0.3138  2.656 22.967 0.0497  8.448 0.0199
1088 0.3456  2.925 23.228 0.0632  8.343 0.0253
1088 0.3798  3.214 23.493 0.0807  8.237 0.0323
1088 0.4182  3.539 23.811 0.1081  8.110 0.0432
1088 0.4596  3.889 24.147 0.1097  7.976 0.0439
1088 0.5058  4.280 24.602 0.1586  7.793 0.0635
1088 0.5562  4.707 24.968 0.2172  7.647 0.0869
1088 0.6120  5.179 25.276 0.2885  7.524 0.1154
1088 0.6732  5.697 25.698 0.4092  7.355 0.1637
1088 0.7404  6.266 25.735 0.4310  7.340 0.1724
1289 0.0180  0.152 18.363 0.0013 10.741 0.0005
1289 0.0198  0.167 18.452 0.0014 10.705 0.0006
1289 0.0216  0.182 18.536 0.0015 10.672 0.0006
1289 0.0240  0.203 18.643 0.0018 10.629 0.0007
1289 0.0264  0.223 18.743 0.0020 10.589 0.0008
1289 0.0288  0.243 18.837 0.0022 10.551 0.0009
1289 0.0318  0.269 18.948 0.0024 10.507 0.0010
1289 0.0348  0.294 19.053 0.0027 10.465 0.0011
1289 0.0384  0.324 19.172 0.0034 10.417 0.0013
1289 0.0426  0.360 19.302 0.0038 10.365 0.0015
1289 0.0468  0.395 19.424 0.0042 10.316 0.0017
1289 0.0516  0.436 19.556 0.0048 10.264 0.0019
1289 0.0564  0.476 19.681 0.0048 10.214 0.0019
1289 0.0624  0.527 19.828 0.0054 10.155 0.0022
1289 0.0684  0.578 19.968 0.0070 10.099 0.0028
1289 0.0750  0.634 20.114 0.0080 10.040 0.0032
1289 0.0828  0.699 20.278 0.0105  9.975 0.0042
1289 0.0912  0.770 20.446 0.0122  9.908 0.0049
1289 0.1002  0.846 20.615 0.0160  9.840 0.0064
1289 0.1098  0.928 20.789 0.0188  9.770 0.0075
1289 0.1212  1.024 20.986 0.0225  9.692 0.0090
1289 0.1332  1.125 21.181 0.0270  9.614 0.0108
1289 0.1464  1.237 21.375 0.0287  9.536 0.0115
1289 0.1614  1.363 21.579 0.0308  9.454 0.0123
1289 0.1770  1.495 21.780 0.0370  9.374 0.0148
1289 0.1950  1.647 22.010 0.0406  9.282 0.0163
1289 0.2148  1.814 22.257 0.0574  9.183 0.0230
1289 0.2358  1.992 22.489 0.0711  9.091 0.0284
1289 0.2598  2.195 22.724 0.0785  8.996 0.0314
1289 0.2856  2.413 22.963 0.0978  8.901 0.0391
1289 0.3138  2.651 23.251 0.1148  8.785 0.0459
1289 0.3456  2.919 23.594 0.1574  8.648 0.0629
1289 0.3798  3.208 23.926 0.2137  8.515 0.0855
1289 0.4182  3.533 24.217 0.2587  8.399 0.1035
1289 0.4596  3.882 24.400 0.3062  8.326 0.1225
1289 0.5058  4.273 24.583 0.3589  8.253 0.1436
1831 0.0180  0.152 17.223 0.0003 10.791 0.0001
1831 0.0198  0.168 17.323 0.0003 10.752 0.0001
1831 0.0216  0.183 17.416 0.0004 10.715 0.0001
1831 0.0240  0.203 17.531 0.0005 10.669 0.0002
1831 0.0264  0.224 17.637 0.0006 10.626 0.0002
1831 0.0288  0.244 17.737 0.0006 10.586 0.0002
1831 0.0318  0.269 17.853 0.0007 10.540 0.0003
1831 0.0348  0.295 17.961 0.0007 10.496 0.0003
1831 0.0384  0.325 18.082 0.0008 10.448 0.0003
1831 0.0426  0.361 18.213 0.0011 10.396 0.0005
1831 0.0468  0.396 18.334 0.0013 10.347 0.0005
1831 0.0516  0.437 18.463 0.0014 10.296 0.0006
1831 0.0564  0.478 18.583 0.0016 10.248 0.0006
1831 0.0624  0.528 18.723 0.0018 10.192 0.0007
1831 0.0684  0.579 18.853 0.0020 10.140 0.0008
1831 0.0750  0.635 18.986 0.0023 10.086 0.0009
1831 0.0828  0.701 19.133 0.0026 10.028 0.0011
1831 0.0912  0.772 19.279 0.0030  9.969 0.0012
1831 0.1002  0.849 19.425 0.0035  9.911 0.0014
1831 0.1098  0.930 19.571 0.0047  9.852 0.0019
1831 0.1212  1.026 19.735 0.0055  9.787 0.0022
1831 0.1332  1.128 19.898 0.0063  9.722 0.0025
1831 0.1464  1.240 20.067 0.0074  9.654 0.0030
1831 0.1614  1.367 20.247 0.0087  9.582 0.0035
1831 0.1770  1.499 20.415 0.0086  9.515 0.0034
1831 0.1950  1.651 20.590 0.0101  9.445 0.0041
1831 0.2148  1.819 20.771 0.0120  9.372 0.0048
1831 0.2358  1.997 20.958 0.0118  9.298 0.0047
1831 0.2598  2.200 21.159 0.0142  9.217 0.0057
1831 0.2856  2.419 21.346 0.0168  9.142 0.0067
1831 0.3138  2.657 21.514 0.0161  9.075 0.0064
1831 0.3456  2.927 21.702 0.0192  9.000 0.0077
1831 0.3798  3.216 21.892 0.0192  8.924 0.0077
1831 0.4182  3.541 22.080 0.0226  8.849 0.0090
1831 0.4596  3.892 22.266 0.0268  8.774 0.0107
1831 0.5058  4.283 22.448 0.0321  8.701 0.0128
1831 0.5562  4.710 22.634 0.0381  8.627 0.0152
1831 0.6120  5.183 22.869 0.0473  8.533 0.0189
1831 0.6732  5.701 23.135 0.0604  8.427 0.0242
1831 0.7404  6.270 23.447 0.0794  8.302 0.0318
1831 0.8148  6.900 23.784 0.1060  8.167 0.0424
1831 0.8964  7.591 24.086 0.1375  8.046 0.0550
1831 0.9858  8.348 24.406 0.1879  7.918 0.0751
1831 1.0842  9.181 24.661 0.2375  7.817 0.0950
1831 1.1928 10.101 25.052 0.3343  7.660 0.1337
1971 0.0180  0.153 18.258 0.0005 10.366 0.0002
1971 0.0198  0.168 18.363 0.0005 10.324 0.0002
1971 0.0216  0.183 18.461 0.0006 10.285 0.0002
1971 0.0240  0.203 18.582 0.0009 10.236 0.0003
1971 0.0264  0.224 18.694 0.0010 10.192 0.0004
1971 0.0288  0.244 18.798 0.0010 10.150 0.0004
1971 0.0318  0.269 18.919 0.0012 10.102 0.0005
1971 0.0348  0.295 19.031 0.0013 10.057 0.0005
1971 0.0384  0.325 19.155 0.0015 10.007 0.0006
1971 0.0426  0.361 19.289 0.0022  9.954 0.0009
1971 0.0468  0.397 19.412 0.0025  9.904 0.0010
1971 0.0516  0.437 19.542 0.0028  9.852 0.0011
1971 0.0564  0.478 19.662 0.0031  9.805 0.0012
1971 0.0624  0.529 19.801 0.0035  9.749 0.0014
1971 0.0684  0.580 19.929 0.0050  9.698 0.0020
1971 0.0750  0.635 20.062 0.0057  9.645 0.0023
1971 0.0828  0.702 20.209 0.0065  9.586 0.0026
1971 0.0912  0.773 20.357 0.0074  9.526 0.0030
1971 0.1002  0.849 20.507 0.0085  9.467 0.0034
1971 0.1098  0.930 20.657 0.0098  9.406 0.0039
1971 0.1212  1.027 20.825 0.0140  9.339 0.0056
1971 0.1332  1.129 20.988 0.0162  9.274 0.0065
1971 0.1464  1.240 21.150 0.0154  9.209 0.0062
1971 0.1614  1.367 21.319 0.0180  9.142 0.0072
1971 0.1770  1.500 21.484 0.0165  9.076 0.0066
1971 0.1950  1.652 21.672 0.0197  9.001 0.0079
1971 0.2148  1.820 21.888 0.0240  8.914 0.0096
1971 0.2358  1.998 22.107 0.0221  8.827 0.0088
1971 0.2598  2.201 22.330 0.0271  8.737 0.0108
1971 0.2856  2.420 22.533 0.0239  8.656 0.0096
1971 0.3138  2.659 22.719 0.0284  8.582 0.0114
1971 0.3456  2.928 22.911 0.0463  8.505 0.0185
1971 0.3798  3.218 23.092 0.0546  8.433 0.0219
1971 0.4182  3.543 23.267 0.0642  8.363 0.0257
1971 0.4596  3.894 23.400 0.0967  8.309 0.0387
1971 0.5058  4.285 23.563 0.1123  8.244 0.0449
1971 0.5562  4.712 23.772 0.1022  8.161 0.0409
1971 0.6120  5.185 24.041 0.1310  8.053 0.0524
1971 0.6732  5.704 24.325 0.1245  7.940 0.0498
1971 0.7404  6.273 24.607 0.1571  7.826 0.0628
1971 0.8148  6.903 24.807 0.1794  7.746 0.0718
1971 0.8964  7.595 25.246 0.2533  7.571 0.1013
1971 0.9858  8.352 25.570 0.3473  7.441 0.1389
1971 1.0842  9.186 25.741 0.4065  7.373 0.1626
1971 1.1928 10.106 25.908 0.4738  7.306 0.1895
2227 0.0180  0.153 17.713 0.0004 10.595 0.0001
2227 0.0198  0.168 17.814 0.0004 10.555 0.0002
2227 0.0216  0.183 17.909 0.0004 10.517 0.0002
2227 0.0240  0.203 18.026 0.0005 10.470 0.0002
2227 0.0264  0.224 18.135 0.0005 10.426 0.0002
2227 0.0288  0.244 18.237 0.0006 10.385 0.0002
2227 0.0318  0.269 18.356 0.0009 10.338 0.0004
2227 0.0348  0.295 18.468 0.0010 10.293 0.0004
2227 0.0384  0.325 18.592 0.0011 10.243 0.0004
2227 0.0426  0.361 18.727 0.0012 10.190 0.0005
2227 0.0468  0.397 18.853 0.0014 10.139 0.0006
2227 0.0516  0.437 18.986 0.0020 10.086 0.0008
2227 0.0564  0.478 19.111 0.0023 10.036 0.0009
2227 0.0624  0.529 19.258 0.0026  9.977 0.0011
2227 0.0684  0.580 19.394 0.0030  9.923 0.0012
2227 0.0750  0.635 19.536 0.0034  9.866 0.0014
2227 0.0828  0.702 19.694 0.0039  9.803 0.0016
2227 0.0912  0.773 19.853 0.0045  9.739 0.0018
2227 0.1002  0.849 20.013 0.0053  9.675 0.0021
2227 0.1098  0.930 20.173 0.0061  9.611 0.0024
2227 0.1212  1.027 20.351 0.0072  9.540 0.0029
2227 0.1332  1.129 20.521 0.0104  9.472 0.0041
2227 0.1464  1.240 20.690 0.0121  9.404 0.0048
2227 0.1614  1.367 20.863 0.0142  9.335 0.0057
2227 0.1770  1.500 21.032 0.0135  9.267 0.0054
2227 0.1950  1.652 21.220 0.0124  9.192 0.0050
2227 0.2148  1.820 21.422 0.0149  9.112 0.0060
2227 0.2358  1.998 21.617 0.0179  9.034 0.0071
2227 0.2598  2.201 21.815 0.0155  8.954 0.0062
2227 0.2856  2.420 22.009 0.0185  8.877 0.0074
2227 0.3138  2.659 22.200 0.0221  8.800 0.0088
2227 0.3456  2.928 22.412 0.0268  8.716 0.0107
2227 0.3798  3.218 22.643 0.0332  8.623 0.0133
2227 0.4182  3.543 22.873 0.0275  8.531 0.0110
2227 0.4596  3.894 23.101 0.0339  8.440 0.0136
2227 0.5058  4.285 23.382 0.0366  8.328 0.0146
2227 0.5562  4.712 23.651 0.0469  8.220 0.0188
2227 0.6120  5.185 23.882 0.0580  8.128 0.0232
2227 0.6732  5.704 24.140 0.0735  8.024 0.0294
2227 0.7404  6.273 24.484 0.1009  7.887 0.0404
2227 0.8148  6.903 24.929 0.1569  7.709 0.0627
2227 0.8964  7.595 25.126 0.1824  7.630 0.0730
2227 0.9858  8.352 25.217 0.1929  7.594 0.0772
2227 1.0842  9.186 25.481 0.2461  7.488 0.0985
2227 1.1928 10.106 25.866 0.3509  7.334 0.1403
2514 0.0180  0.152 17.712 0.0002 10.630 0.0001
2514 0.0198  0.168 17.849 0.0002 10.576 0.0001
2514 0.0216  0.183 17.976 0.0002 10.525 0.0001
2514 0.0240  0.203 18.133 0.0003 10.462 0.0001
2514 0.0264  0.224 18.278 0.0003 10.404 0.0001
2514 0.0288  0.244 18.412 0.0004 10.350 0.0002
2514 0.0318  0.269 18.568 0.0005 10.288 0.0002
2514 0.0348  0.295 18.712 0.0005 10.230 0.0002
2514 0.0384  0.325 18.872 0.0006 10.166 0.0003
2514 0.0426  0.361 19.044 0.0008 10.098 0.0003
2514 0.0468  0.396 19.202 0.0009 10.034 0.0003
2514 0.0516  0.437 19.369 0.0010  9.968 0.0004
2514 0.0564  0.478 19.522 0.0012  9.906 0.0005
2514 0.0624  0.529 19.699 0.0021  9.836 0.0009
2514 0.0684  0.579 19.860 0.0025  9.771 0.0010
2514 0.0750  0.635 20.023 0.0029  9.706 0.0012
2514 0.0828  0.701 20.200 0.0048  9.635 0.0019
2514 0.0912  0.772 20.377 0.0056  9.565 0.0022
2514 0.1002  0.849 20.552 0.0086  9.495 0.0034
2514 0.1098  0.930 20.727 0.0101  9.424 0.0040
2514 0.1212  1.027 20.925 0.0121  9.345 0.0048
2514 0.1332  1.128 21.126 0.0145  9.265 0.0058
2514 0.1464  1.240 21.332 0.0176  9.183 0.0070
2514 0.1614  1.367 21.547 0.0165  9.096 0.0066
2514 0.1770  1.499 21.754 0.0199  9.014 0.0080
2514 0.1950  1.652 21.976 0.0174  8.925 0.0070
2514 0.2148  1.819 22.206 0.0139  8.833 0.0056
2514 0.2358  1.997 22.451 0.0174  8.735 0.0070
2514 0.2598  2.200 22.709 0.0342  8.632 0.0137
2514 0.2856  2.419 22.984 0.0441  8.521 0.0177
2514 0.3138  2.658 23.252 0.0364  8.414 0.0146
2514 0.3456  2.927 23.513 0.0463  8.310 0.0185
2514 0.3798  3.217 23.762 0.0583  8.211 0.0233
2514 0.4182  3.542 24.067 0.0647  8.088 0.0259
2514 0.4596  3.893 24.279 0.0786  8.004 0.0314
2514 0.5058  4.284 24.401 0.0846  7.955 0.0338
2514 0.5562  4.711 24.592 0.1092  7.879 0.0437
2514 0.6120  5.183 24.892 0.1381  7.759 0.0552
2514 0.6732  5.702 25.295 0.2002  7.597 0.0801
2514 0.7404  6.271 25.540 0.2615  7.499 0.1046
2514 0.8148  6.901 25.687 0.2767  7.440 0.1107
2514 0.8964  7.592 25.853 0.3223  7.374 0.1289
2514 0.9858  8.349 26.052 0.3872  7.294 0.1549
2531 0.0180  0.153 17.747 0.0002 10.691 0.0001
2531 0.0198  0.168 17.860 0.0002 10.646 0.0001
2531 0.0216  0.183 17.966 0.0003 10.603 0.0001
2531 0.0240  0.203 18.098 0.0003 10.550 0.0001
2531 0.0264  0.224 18.221 0.0003 10.501 0.0001
2531 0.0288  0.244 18.336 0.0006 10.455 0.0002
2531 0.0318  0.269 18.470 0.0007 10.402 0.0003
2531 0.0348  0.295 18.595 0.0008 10.352 0.0003
2531 0.0384  0.325 18.736 0.0009 10.295 0.0003
2531 0.0426  0.361 18.888 0.0010 10.235 0.0004
2531 0.0468  0.397 19.029 0.0016 10.178 0.0006
2531 0.0516  0.437 19.180 0.0019 10.118 0.0007
2531 0.0564  0.478 19.320 0.0021 10.062 0.0008
2531 0.0624  0.529 19.485 0.0025  9.996 0.0010
2531 0.0684  0.580 19.639 0.0028  9.934 0.0011
2531 0.0750  0.635 19.797 0.0043  9.871 0.0017
2531 0.0828  0.702 19.973 0.0050  9.800 0.0020
2531 0.0912  0.773 20.151 0.0059  9.729 0.0024
2531 0.1002  0.849 20.330 0.0070  9.658 0.0028
2531 0.1098  0.930 20.511 0.0063  9.585 0.0025
2531 0.1212  1.027 20.711 0.0076  9.505 0.0030
2531 0.1332  1.129 20.907 0.0064  9.427 0.0026
2531 0.1464  1.240 21.107 0.0109  9.347 0.0044
2531 0.1614  1.367 21.312 0.0132  9.265 0.0053
2531 0.1770  1.500 21.501 0.0157  9.189 0.0063
2531 0.1950  1.652 21.698 0.0133  9.111 0.0053
2531 0.2148  1.820 21.905 0.0161  9.028 0.0065
2531 0.2358  1.998 22.124 0.0125  8.940 0.0050
2531 0.2598  2.201 22.363 0.0156  8.845 0.0063
2531 0.2856  2.420 22.593 0.0193  8.752 0.0077
2531 0.3138  2.659 22.824 0.0239  8.660 0.0096
2531 0.3456  2.928 23.087 0.0276  8.555 0.0111
2531 0.3798  3.218 23.357 0.0310  8.447 0.0124
2531 0.4182  3.543 23.610 0.0378  8.346 0.0151
2531 0.4596  3.894 23.860 0.0475  8.246 0.0190
2531 0.5058  4.285 24.112 0.0600  8.145 0.0240
2531 0.5562  4.712 24.453 0.0821  8.008 0.0328
2531 0.6120  5.185 24.888 0.1189  7.834 0.0476
2531 0.6732  5.704 25.190 0.1618  7.714 0.0647
2531 0.7404  6.273 25.656 0.2485  7.528 0.0994
2531 0.8148  6.903 26.324 0.4598  7.260 0.1839
2531 0.8964  7.595 26.197 0.3969  7.311 0.1588
2856 0.0180  0.152 19.000 0.0012 10.535 0.0005
2856 0.0198  0.167 19.044 0.0013 10.518 0.0005
2856 0.0216  0.182 19.088 0.0013 10.500 0.0005
2856 0.0240  0.203 19.145 0.0014 10.477 0.0006
2856 0.0264  0.223 19.201 0.0015 10.455 0.0006
2856 0.0288  0.243 19.257 0.0016 10.433 0.0006
2856 0.0318  0.269 19.325 0.0017 10.405 0.0007
2856 0.0348  0.294 19.391 0.0018 10.379 0.0007
2856 0.0384  0.324 19.470 0.0019 10.347 0.0008
2856 0.0426  0.360 19.561 0.0021 10.311 0.0008
2856 0.0468  0.395 19.649 0.0023 10.276 0.0009
2856 0.0516  0.436 19.748 0.0025 10.236 0.0010
2856 0.0564  0.476 19.846 0.0027 10.197 0.0011
2856 0.0624  0.527 19.966 0.0030 10.149 0.0012
2856 0.0684  0.578 20.084 0.0034 10.102 0.0013
2856 0.0750  0.634 20.212 0.0051 10.051 0.0020
2856 0.0828  0.700 20.360 0.0058  9.991 0.0023
2856 0.0912  0.770 20.518 0.0067  9.928 0.0027
2856 0.1002  0.846 20.686 0.0079  9.861 0.0031
2856 0.1098  0.928 20.865 0.0093  9.789 0.0037
2856 0.1212  1.024 21.077 0.0113  9.704 0.0045
2856 0.1332  1.125 21.299 0.0138  9.615 0.0055
2856 0.1464  1.237 21.540 0.0173  9.519 0.0069
2856 0.1614  1.364 21.808 0.0221  9.412 0.0088
2856 0.1770  1.495 22.078 0.0284  9.304 0.0113
2856 0.1950  1.647 22.373 0.0372  9.186 0.0149
2856 0.2148  1.815 22.687 0.0371  9.061 0.0148
2856 0.2358  1.992 23.015 0.0502  8.929 0.0201
2856 0.2598  2.195 23.402 0.0716  8.774 0.0287
2856 0.2856  2.413 23.833 0.1066  8.602 0.0426
2856 0.3138  2.651 24.296 0.1632  8.417 0.0653
2856 0.3456  2.920 24.775 0.2537  8.225 0.1015
2856 0.3798  3.209 25.204 0.3764  8.054 0.1506
2993 0.0180  0.146 18.606 0.0006 10.801 0.0003
2993 0.0198  0.160 18.665 0.0007 10.777 0.0003
2993 0.0216  0.175 18.724 0.0007 10.754 0.0003
2993 0.0240  0.194 18.802 0.0008 10.722 0.0003
2993 0.0264  0.214 18.880 0.0011 10.691 0.0004
2993 0.0288  0.233 18.958 0.0012 10.660 0.0005
2993 0.0318  0.257 19.056 0.0013 10.621 0.0005
2993 0.0348  0.282 19.153 0.0014 10.582 0.0006
2993 0.0384  0.311 19.269 0.0016 10.536 0.0006
2993 0.0426  0.345 19.404 0.0024 10.482 0.0010
2993 0.0468  0.379 19.538 0.0027 10.428 0.0011
2993 0.0516  0.418 19.691 0.0032 10.367 0.0013
2993 0.0564  0.456 19.843 0.0036 10.306 0.0015
2993 0.0624  0.505 20.033 0.0055 10.230 0.0022
2993 0.0684  0.554 20.221 0.0065 10.154 0.0026
2993 0.0750  0.607 20.429 0.0097 10.071 0.0039
2993 0.0828  0.670 20.674 0.0144  9.973 0.0057
2993 0.0912  0.738 20.940 0.0212  9.867 0.0085
2993 0.1002  0.811 21.227 0.0276  9.752 0.0111
2993 0.1098  0.889 21.534 0.0417  9.629 0.0167
2993 0.1212  0.981 21.896 0.0582  9.485 0.0233
2993 0.1332  1.078 22.272 0.0823  9.334 0.0329
2993 0.1464  1.185 22.682 0.1200  9.170 0.0480
2993 0.1614  1.306 23.150 0.1847  8.983 0.0739
2993 0.1770  1.432 23.652 0.2579  8.782 0.1032
3046 0.0180  0.150 17.382 0.0004 10.900 0.0001
3046 0.0198  0.165 17.517 0.0004 10.847 0.0002
3046 0.0216  0.179 17.643 0.0005 10.796 0.0002
3046 0.0240  0.199 17.800 0.0005 10.733 0.0002
3046 0.0264  0.219 17.946 0.0006 10.675 0.0002
3046 0.0288  0.239 18.084 0.0009 10.620 0.0004
3046 0.0318  0.264 18.245 0.0010 10.555 0.0004
3046 0.0348  0.289 18.395 0.0012 10.495 0.0005
3046 0.0384  0.319 18.565 0.0014 10.427 0.0006
3046 0.0426  0.354 18.749 0.0017 10.354 0.0007
3046 0.0468  0.389 18.921 0.0024 10.285 0.0010
3046 0.0516  0.429 19.105 0.0028 10.211 0.0011
3046 0.0564  0.469 19.278 0.0033 10.142 0.0013
3046 0.0624  0.518 19.481 0.0047 10.061 0.0019
3046 0.0684  0.568 19.670 0.0057  9.985 0.0023
3046 0.0750  0.623 19.866 0.0068  9.907 0.0027
3046 0.0828  0.688 20.082 0.0096  9.820 0.0038
3046 0.0912  0.758 20.300 0.0117  9.733 0.0047
3046 0.1002  0.832 20.519 0.0163  9.646 0.0065
3046 0.1098  0.912 20.736 0.0199  9.559 0.0080
3046 0.1212  1.007 20.974 0.0248  9.464 0.0099
3046 0.1332  1.107 21.208 0.0308  9.370 0.0123
3046 0.1464  1.216 21.451 0.0384  9.273 0.0154
3046 0.1614  1.341 21.707 0.0428  9.170 0.0171
3046 0.1770  1.471 21.961 0.0466  9.069 0.0186
3046 0.1950  1.620 22.238 0.0507  8.958 0.0203
3046 0.2148  1.785 22.515 0.0533  8.847 0.0213
3046 0.2358  1.959 22.785 0.0683  8.739 0.0273
3046 0.2598  2.158 23.079 0.0896  8.622 0.0358
3046 0.2856  2.373 23.379 0.1180  8.502 0.0472
3046 0.3138  2.607 23.680 0.1214  8.381 0.0485
3046 0.3456  2.871 24.007 0.1640  8.250 0.0656
3046 0.3798  3.155 24.364 0.1668  8.108 0.0667
3046 0.4182  3.474 24.657 0.2185  7.991 0.0874
3046 0.4596  3.818 24.838 0.1792  7.918 0.0717
3046 0.5058  4.202 25.165 0.2126  7.787 0.0851
3046 0.5562  4.621 25.614 0.3218  7.607 0.1287
3119 0.0180  0.147 17.079 0.0001 11.075 0.0000
3119 0.0198  0.162 17.239 0.0002 11.011 0.0001
3119 0.0216  0.177 17.388 0.0002 10.951 0.0001
3119 0.0240  0.196 17.572 0.0003 10.878 0.0001
3119 0.0264  0.216 17.742 0.0005 10.810 0.0002
3119 0.0288  0.235 17.900 0.0006 10.747 0.0002
3119 0.0318  0.260 18.084 0.0009 10.673 0.0003
3119 0.0348  0.284 18.254 0.0010 10.605 0.0004
3119 0.0384  0.314 18.444 0.0015 10.529 0.0006
3119 0.0426  0.348 18.649 0.0022 10.447 0.0009
3119 0.0468  0.383 18.838 0.0030 10.371 0.0012
3119 0.0516  0.422 19.038 0.0041 10.291 0.0017
3119 0.0564  0.461 19.224 0.0055 10.217 0.0022
3119 0.0624  0.510 19.439 0.0082 10.131 0.0033
3119 0.0684  0.559 19.638 0.0107 10.051 0.0043
3119 0.0750  0.613 19.844 0.0151  9.969 0.0061
3119 0.0828  0.677 20.071 0.0200  9.878 0.0080
3119 0.0912  0.745 20.298 0.0263  9.787 0.0105
3119 0.1002  0.819 20.526 0.0344  9.696 0.0138
3119 0.1098  0.897 20.750 0.0423  9.606 0.0169
3119 0.1212  0.991 20.996 0.0530  9.508 0.0212
3119 0.1332  1.089 21.235 0.0622  9.413 0.0249
3119 0.1464  1.197 21.479 0.0731  9.315 0.0292
3119 0.1614  1.319 21.740 0.0868  9.211 0.0347
3119 0.1770  1.447 22.000 0.0945  9.107 0.0378
3119 0.1950  1.594 22.295 0.1240  8.989 0.0496
3119 0.2148  1.756 22.612 0.1523  8.862 0.0609
3119 0.2358  1.927 22.916 0.1834  8.740 0.0734
3119 0.2598  2.124 23.217 0.2179  8.620 0.0872
3119 0.2856  2.334 23.546 0.2625  8.488 0.1050
3119 0.3138  2.565 23.853 0.3053  8.365 0.1221
3119 0.3456  2.825 24.154 0.3462  8.245 0.1385
3119 0.3798  3.104 24.426 0.3722  8.136 0.1489
3119 0.4182  3.418 24.577 0.2625  8.076 0.1050
3119 0.4596  3.757 24.849 0.2345  7.967 0.0938
3119 0.5058  4.134 25.167 0.1884  7.840 0.0753
3119 0.5562  4.546 25.302 0.2010  7.786 0.0804
3119 0.6120  5.002 25.516 0.2168  7.700 0.0867
3119 0.6732  5.503 25.767 0.2733  7.600 0.1093
3119 0.7404  6.052 26.007 0.3410  7.504 0.1364
3242 0.0180  0.151 17.066 0.0002 10.934 0.0001
3242 0.0198  0.166 17.224 0.0003 10.871 0.0001
3242 0.0216  0.182 17.372 0.0003 10.811 0.0001
3242 0.0240  0.202 17.555 0.0005 10.738 0.0002
3242 0.0264  0.222 17.725 0.0006 10.670 0.0002
3242 0.0288  0.242 17.883 0.0007 10.607 0.0003
3242 0.0318  0.267 18.068 0.0010 10.533 0.0004
3242 0.0348  0.293 18.239 0.0011 10.464 0.0004
3242 0.0384  0.323 18.431 0.0016 10.388 0.0006
3242 0.0426  0.358 18.638 0.0019 10.305 0.0008
3242 0.0468  0.394 18.830 0.0027 10.228 0.0011
3242 0.0516  0.434 19.036 0.0033 10.146 0.0013
3242 0.0564  0.474 19.228 0.0045 10.069 0.0018
3242 0.0624  0.525 19.452 0.0062  9.979 0.0025
3242 0.0684  0.575 19.663 0.0085  9.895 0.0034
3242 0.0750  0.631 19.881 0.0114  9.808 0.0046
3242 0.0828  0.696 20.125 0.0170  9.710 0.0068
3242 0.0912  0.767 20.372 0.0231  9.611 0.0093
3242 0.1002  0.843 20.620 0.0312  9.512 0.0125
3242 0.1098  0.923 20.863 0.0391  9.415 0.0156
3242 0.1212  1.019 21.122 0.0496  9.311 0.0198
3242 0.1332  1.120 21.369 0.0579  9.213 0.0232
3242 0.1464  1.231 21.615 0.0672  9.114 0.0269
3242 0.1614  1.357 21.866 0.0779  9.014 0.0312
3242 0.1770  1.488 22.104 0.0886  8.918 0.0354
3242 0.1950  1.640 22.367 0.1021  8.814 0.0408
3242 0.2148  1.806 22.642 0.1178  8.704 0.0471
3242 0.2358  1.983 22.928 0.1355  8.589 0.0542
3242 0.2598  2.185 23.238 0.1804  8.465 0.0722
3242 0.2856  2.402 23.535 0.2065  8.346 0.0826
3242 0.3138  2.639 23.868 0.2399  8.213 0.0960
3242 0.3456  2.906 24.260 0.2876  8.056 0.1151
3242 0.3798  3.194 24.598 0.3202  7.921 0.1281
3242 0.4182  3.517 25.010 0.3739  7.756 0.1496
3548 0.0180  0.152 17.709 0.0002 10.784 0.0001
3548 0.0198  0.168 17.841 0.0003 10.731 0.0001
3548 0.0216  0.183 17.965 0.0003 10.682 0.0001
3548 0.0240  0.203 18.119 0.0004 10.620 0.0001
3548 0.0264  0.223 18.262 0.0004 10.563 0.0002
3548 0.0288  0.244 18.397 0.0007 10.509 0.0003
3548 0.0318  0.269 18.553 0.0008 10.447 0.0003
3548 0.0348  0.294 18.700 0.0009 10.388 0.0004
3548 0.0384  0.325 18.864 0.0010 10.322 0.0004
3548 0.0426  0.361 19.042 0.0017 10.251 0.0007
3548 0.0468  0.396 19.208 0.0020 10.185 0.0008
3548 0.0516  0.437 19.385 0.0030 10.114 0.0012
3548 0.0564  0.477 19.550 0.0035 10.048 0.0014
3548 0.0624  0.528 19.742 0.0051  9.971 0.0020
3548 0.0684  0.579 19.921 0.0060  9.899 0.0024
3548 0.0750  0.635 20.105 0.0071  9.826 0.0028
3548 0.0828  0.701 20.308 0.0101  9.745 0.0041
3548 0.0912  0.772 20.512 0.0122  9.663 0.0049
3548 0.1002  0.848 20.715 0.0148  9.582 0.0059
3548 0.1098  0.929 20.920 0.0207  9.500 0.0083
3548 0.1212  1.026 21.154 0.0256  9.406 0.0103
3548 0.1332  1.127 21.387 0.0318  9.313 0.0127
3548 0.1464  1.239 21.631 0.0343  9.215 0.0137
3548 0.1614  1.366 21.888 0.0435  9.113 0.0174
3548 0.1770  1.498 22.125 0.0541  9.018 0.0216
3548 0.1950  1.650 22.363 0.0566  8.923 0.0227
3548 0.2148  1.818 22.598 0.0572  8.829 0.0229
3548 0.2358  1.995 22.819 0.0701  8.740 0.0280
3548 0.2598  2.199 23.059 0.0678  8.644 0.0271
3548 0.2856  2.417 23.338 0.0877  8.533 0.0351
3548 0.3138  2.656 23.656 0.1175  8.406 0.0470
3548 0.3456  2.925 23.949 0.1119  8.288 0.0447
3548 0.3798  3.214 24.243 0.1466  8.171 0.0586
3548 0.4182  3.539 24.621 0.1412  8.020 0.0565
3548 0.4596  3.889 25.020 0.1963  7.860 0.0785
3548 0.5058  4.280 25.214 0.2185  7.782 0.0874
3548 0.5562  4.707 25.490 0.2727  7.672 0.1091
3548 0.6120  5.179 25.888 0.3935  7.513 0.1574
3829 0.0180  0.151 18.133 0.0004 10.828 0.0001
3829 0.0198  0.166 18.290 0.0004 10.765 0.0002
3829 0.0216  0.182 18.435 0.0005 10.707 0.0002
3829 0.0240  0.202 18.614 0.0006 10.636 0.0002
3829 0.0264  0.222 18.779 0.0007 10.570 0.0003
3829 0.0288  0.242 18.932 0.0008 10.508 0.0003
3829 0.0318  0.267 19.110 0.0010 10.437 0.0004
3829 0.0348  0.292 19.274 0.0012 10.372 0.0005
3829 0.0384  0.323 19.457 0.0019 10.299 0.0008
3829 0.0426  0.358 19.652 0.0023 10.220 0.0009
3829 0.0468  0.393 19.832 0.0027 10.148 0.0011
3829 0.0516  0.434 20.022 0.0043 10.073 0.0017
3829 0.0564  0.474 20.196 0.0050 10.003 0.0020
3829 0.0624  0.524 20.396 0.0060  9.923 0.0024
3829 0.0684  0.575 20.579 0.0091  9.849 0.0036
3829 0.0750  0.630 20.765 0.0108  9.775 0.0043
3829 0.0828  0.696 20.969 0.0130  9.694 0.0052
3829 0.0912  0.766 21.173 0.0157  9.612 0.0063
3829 0.1002  0.842 21.384 0.0190  9.528 0.0076
3829 0.1098  0.923 21.600 0.0284  9.441 0.0114
3829 0.1212  1.018 21.851 0.0358  9.341 0.0143
3829 0.1332  1.119 22.106 0.0452  9.239 0.0181
3829 0.1464  1.230 22.364 0.0574  9.136 0.0230
3829 0.1614  1.356 22.623 0.0596  9.032 0.0239
3829 0.1770  1.487 22.850 0.0734  8.941 0.0294
3829 0.1950  1.639 23.089 0.0719  8.846 0.0288
3829 0.2148  1.805 23.317 0.0887  8.754 0.0355
3829 0.2358  1.981 23.537 0.0810  8.666 0.0324
3829 0.2598  2.183 23.775 0.1009  8.571 0.0404
3829 0.2856  2.400 24.047 0.1296  8.462 0.0518
3829 0.3138  2.637 24.388 0.1774  8.326 0.0709
3829 0.3456  2.904 24.783 0.2552  8.168 0.1021
3829 0.3798  3.192 25.093 0.2450  8.044 0.0980
3829 0.4182  3.514 25.333 0.3057  7.948 0.1223
3829 0.4596  3.862 25.350 0.2853  7.941 0.1141
3829 0.5058  4.250 25.360 0.2700  7.937 0.1080
3829 0.5562  4.674 25.524 0.3139  7.872 0.1256
4850 0.0180  0.150 18.265 0.0006 11.097 0.0002
4850 0.0198  0.165 18.375 0.0007 11.053 0.0003
4850 0.0216  0.180 18.479 0.0007 11.012 0.0003
4850 0.0240  0.199 18.608 0.0008 10.960 0.0003
4850 0.0264  0.219 18.729 0.0011 10.912 0.0004
4850 0.0288  0.239 18.843 0.0012 10.866 0.0005
4850 0.0318  0.264 18.977 0.0014 10.813 0.0006
4850 0.0348  0.289 19.103 0.0020 10.762 0.0008
4850 0.0384  0.319 19.245 0.0028 10.705 0.0011
4850 0.0426  0.354 19.400 0.0039 10.643 0.0016
4850 0.0468  0.389 19.546 0.0052 10.585 0.0021
4850 0.0516  0.429 19.703 0.0069 10.522 0.0028
4850 0.0564  0.469 19.850 0.0090 10.463 0.0036
4850 0.0624  0.519 20.022 0.0118 10.394 0.0047
4850 0.0684  0.569 20.182 0.0151 10.330 0.0060
4850 0.0750  0.623 20.347 0.0175 10.265 0.0070
4850 0.0828  0.688 20.527 0.0207 10.192 0.0083
4850 0.0912  0.758 20.711 0.0268 10.119 0.0107
4850 0.1002  0.833 20.896 0.0318 10.045 0.0127
4850 0.1098  0.913 21.081 0.0378  9.971 0.0151
4850 0.1212  1.007 21.283 0.0455  9.890 0.0182
4850 0.1332  1.107 21.476 0.0543  9.813 0.0217
4850 0.1464  1.217 21.678 0.0654  9.732 0.0262
4850 0.1614  1.342 21.899 0.0732  9.644 0.0293
4850 0.1770  1.471 22.114 0.0892  9.558 0.0357
4850 0.1950  1.621 22.345 0.0999  9.465 0.0399
4850 0.2148  1.785 22.600 0.1130  9.363 0.0452
4850 0.2358  1.960 22.872 0.1283  9.254 0.0513
4850 0.2598  2.159 23.162 0.1675  9.138 0.0670
4850 0.2856  2.374 23.471 0.1938  9.015 0.0775
4850 0.3138  2.608 23.802 0.2241  8.883 0.0896
4850 0.3456  2.873 24.106 0.2472  8.761 0.0989
4850 0.3798  3.157 24.443 0.3370  8.626 0.1348
5890 0.0180  0.152 18.094 0.0003 10.664 0.0001
5890 0.0198  0.167 18.163 0.0004 10.636 0.0001
5890 0.0216  0.183 18.228 0.0004 10.610 0.0002
5890 0.0240  0.203 18.313 0.0006 10.576 0.0002
5890 0.0264  0.223 18.393 0.0007 10.544 0.0003
5890 0.0288  0.243 18.470 0.0007 10.513 0.0003
5890 0.0318  0.269 18.563 0.0008 10.476 0.0003
5890 0.0348  0.294 18.651 0.0008 10.441 0.0003
5890 0.0384  0.325 18.753 0.0009 10.400 0.0004
5890 0.0426  0.360 18.867 0.0010 10.354 0.0004
5890 0.0468  0.396 18.976 0.0016 10.311 0.0006
5890 0.0516  0.436 19.095 0.0017 10.263 0.0007
5890 0.0564  0.477 19.209 0.0019 10.218 0.0008
5890 0.0624  0.528 19.345 0.0022 10.163 0.0009
5890 0.0684  0.578 19.476 0.0025 10.111 0.0010
5890 0.0750  0.634 19.614 0.0036 10.056 0.0015
5890 0.0828  0.700 19.772 0.0033  9.993 0.0013
5890 0.0912  0.771 19.935 0.0038  9.927 0.0015
5890 0.1002  0.847 20.105 0.0044  9.859 0.0018
5890 0.1098  0.928 20.280 0.0037  9.789 0.0015
5890 0.1212  1.025 20.482 0.0045  9.709 0.0018
5890 0.1332  1.126 20.686 0.0036  9.627 0.0015
5890 0.1464  1.238 20.902 0.0044  9.541 0.0018
5890 0.1614  1.364 21.132 0.0055  9.449 0.0022
5890 0.1770  1.496 21.356 0.0067  9.359 0.0027
5890 0.1950  1.648 21.595 0.0126  9.263 0.0050
5890 0.2148  1.816 21.844 0.0158  9.163 0.0063
5890 0.2358  1.993 22.102 0.0201  9.060 0.0080
5890 0.2598  2.196 22.407 0.0266  8.938 0.0106
5890 0.2856  2.414 22.738 0.0240  8.806 0.0096
5890 0.3138  2.653 23.077 0.0328  8.670 0.0131
5890 0.3456  2.922 23.428 0.0435  8.530 0.0174
5890 0.3798  3.211 23.776 0.0576  8.391 0.0230
5890 0.4182  3.535 24.129 0.0767  8.250 0.0307
5890 0.4596  3.885 24.521 0.1063  8.093 0.0425
5890 0.5058  4.276 24.910 0.1472  7.937 0.0589
5890 0.5562  4.702 25.360 0.2167  7.757 0.0867
6097 0.0180  0.151 17.289 0.0002 10.968 0.0001
6097 0.0198  0.167 17.426 0.0003 10.913 0.0001
6097 0.0216  0.182 17.552 0.0003 10.863 0.0001
6097 0.0240  0.202 17.707 0.0004 10.801 0.0001
6097 0.0264  0.222 17.849 0.0004 10.744 0.0002
6097 0.0288  0.242 17.981 0.0005 10.691 0.0002
6097 0.0318  0.267 18.133 0.0005 10.630 0.0002
6097 0.0348  0.293 18.273 0.0008 10.574 0.0003
6097 0.0384  0.323 18.428 0.0010 10.512 0.0004
6097 0.0426  0.358 18.594 0.0011 10.446 0.0005
6097 0.0468  0.394 18.747 0.0017 10.385 0.0007
6097 0.0516  0.434 18.909 0.0024 10.320 0.0009
6097 0.0564  0.474 19.058 0.0027 10.260 0.0011
6097 0.0624  0.525 19.231 0.0038 10.191 0.0015
6097 0.0684  0.575 19.391 0.0051 10.127 0.0020
6097 0.0750  0.631 19.554 0.0059 10.062 0.0024
6097 0.0828  0.696 19.733 0.0079  9.990 0.0032
6097 0.0912  0.767 19.912 0.0093  9.919 0.0037
6097 0.1002  0.843 20.088 0.0110  9.848 0.0044
6097 0.1098  0.924 20.261 0.0129  9.779 0.0051
6097 0.1212  1.019 20.451 0.0153  9.703 0.0061
6097 0.1332  1.120 20.629 0.0181  9.632 0.0072
6097 0.1464  1.231 20.807 0.0213  9.561 0.0085
6097 0.1614  1.358 20.994 0.0222  9.486 0.0089
6097 0.1770  1.489 21.175 0.0226  9.413 0.0091
6097 0.1950  1.640 21.371 0.0228  9.335 0.0091
6097 0.2148  1.807 21.574 0.0224  9.254 0.0090
6097 0.2358  1.983 21.774 0.0270  9.174 0.0108
6097 0.2598  2.185 21.979 0.0254  9.092 0.0102
6097 0.2856  2.402 22.180 0.0306  9.012 0.0122
6097 0.3138  2.639 22.384 0.0369  8.930 0.0148
6097 0.3456  2.907 22.586 0.0327  8.849 0.0131
6097 0.3798  3.195 22.767 0.0386  8.777 0.0154
6097 0.4182  3.518 22.921 0.0311  8.715 0.0124
6097 0.4596  3.866 23.073 0.0357  8.654 0.0143
6097 0.5058  4.254 23.266 0.0427  8.577 0.0171
6097 0.5562  4.678 23.445 0.0504  8.505 0.0201
6097 0.6120  5.148 23.657 0.0612  8.421 0.0245
6097 0.6732  5.663 23.939 0.0793  8.308 0.0317
6097 0.7404  6.228 24.221 0.1029  8.195 0.0412
6097 0.8148  6.854 24.646 0.1341  8.025 0.0536
6097 0.8964  7.540 24.954 0.1738  7.902 0.0695
6097 0.9858  8.292 25.184 0.2147  7.810 0.0859
6097 1.0842  9.120 25.545 0.2930  7.665 0.1172
6187 0.0180  0.153 18.818 0.0005 10.477 0.0002
6187 0.0198  0.168 18.871 0.0006 10.456 0.0002
6187 0.0216  0.183 18.921 0.0006 10.436 0.0003
6187 0.0240  0.203 18.983 0.0007 10.411 0.0003
6187 0.0264  0.224 19.041 0.0007 10.388 0.0003
6187 0.0288  0.244 19.095 0.0007 10.366 0.0003
6187 0.0318  0.269 19.159 0.0013 10.340 0.0005
6187 0.0348  0.295 19.221 0.0013 10.316 0.0005
6187 0.0384  0.325 19.289 0.0014 10.289 0.0006
6187 0.0426  0.361 19.364 0.0015 10.259 0.0006
6187 0.0468  0.397 19.435 0.0023 10.230 0.0009
6187 0.0516  0.437 19.511 0.0025 10.199 0.0010
6187 0.0564  0.478 19.585 0.0027 10.170 0.0011
6187 0.0624  0.529 19.672 0.0038 10.135 0.0015
6187 0.0684  0.580 19.755 0.0051 10.102 0.0020
6187 0.0750  0.635 19.844 0.0055 10.067 0.0022
6187 0.0828  0.702 19.943 0.0072 10.027 0.0029
6187 0.0912  0.773 20.046 0.0079  9.986 0.0032
6187 0.1002  0.849 20.151 0.0101  9.944 0.0040
6187 0.1098  0.930 20.257 0.0111  9.901 0.0045
6187 0.1212  1.027 20.374 0.0124  9.854 0.0050
6187 0.1332  1.129 20.486 0.0118  9.810 0.0047
6187 0.1464  1.240 20.601 0.0132  9.764 0.0053
6187 0.1614  1.367 20.720 0.0147  9.716 0.0059
6187 0.1770  1.500 20.832 0.0136  9.671 0.0055
6187 0.1950  1.652 20.951 0.0152  9.623 0.0061
6187 0.2148  1.820 21.067 0.0137  9.577 0.0055
6187 0.2358  1.998 21.176 0.0151  9.534 0.0060
6187 0.2598  2.201 21.290 0.0168  9.488 0.0067
6187 0.2856  2.420 21.407 0.0143  9.441 0.0057
6187 0.3138  2.659 21.533 0.0113  9.391 0.0045
6187 0.3456  2.928 21.661 0.0127  9.340 0.0051
6187 0.3798  3.218 21.787 0.0088  9.289 0.0035
6187 0.4182  3.543 21.923 0.0100  9.235 0.0040
6187 0.4596  3.894 22.063 0.0108  9.179 0.0043
6187 0.5058  4.285 22.215 0.0112  9.118 0.0045
6187 0.5562  4.712 22.367 0.0136  9.057 0.0054
6187 0.6120  5.185 22.544 0.0151  8.986 0.0061
6187 0.6732  5.704 22.718 0.0178  8.917 0.0071
6187 0.7404  6.273 22.905 0.0211  8.842 0.0084
6187 0.8148  6.903 23.099 0.0229  8.764 0.0092
6187 0.8964  7.595 23.324 0.0282  8.675 0.0113
6187 0.9858  8.352 23.524 0.0339  8.594 0.0136
6187 1.0842  9.186 23.711 0.0403  8.520 0.0161
6187 1.1928 10.106 23.942 0.0498  8.427 0.0199
6187 1.3122 11.118 24.237 0.0605  8.309 0.0242
6187 1.4430 12.226 24.462 0.0771  8.219 0.0308
6187 1.5876 13.451 24.742 0.0998  8.107 0.0399
6187 1.7466 14.798 25.000 0.1266  8.004 0.0507
6187 1.9212 16.277 25.319 0.1639  7.877 0.0656
6187 2.1132 17.904 25.592 0.2054  7.767 0.0821
6187 2.3244 19.693 25.832 0.2631  7.671 0.1052
6187 2.5566 21.661 26.170 0.3496  7.536 0.1398
6187 2.8122 23.826 26.293 0.3914  7.487 0.1566
6194 0.0180  0.153 18.086 0.0005 10.576 0.0002
6194 0.0198  0.168 18.144 0.0005 10.553 0.0002
6194 0.0216  0.183 18.199 0.0006 10.531 0.0002
6194 0.0240  0.203 18.268 0.0006 10.503 0.0002
6194 0.0264  0.224 18.334 0.0006 10.476 0.0003
6194 0.0288  0.244 18.397 0.0007 10.451 0.0003
6194 0.0318  0.269 18.473 0.0009 10.421 0.0004
6194 0.0348  0.295 18.545 0.0010 10.392 0.0004
6194 0.0384  0.325 18.627 0.0013 10.360 0.0005
6194 0.0426  0.361 18.717 0.0014 10.323 0.0006
6194 0.0468  0.397 18.804 0.0019 10.288 0.0008
6194 0.0516  0.437 18.899 0.0025 10.251 0.0010
6194 0.0564  0.478 18.989 0.0027 10.214 0.0011
6194 0.0624  0.529 19.097 0.0035 10.171 0.0014
6194 0.0684  0.580 19.200 0.0044 10.130 0.0017
6194 0.0750  0.635 19.308 0.0055 10.087 0.0022
6194 0.0828  0.702 19.430 0.0068 10.038 0.0027
6194 0.0912  0.773 19.555 0.0085  9.988 0.0034
6194 0.1002  0.849 19.683 0.0104  9.937 0.0042
6194 0.1098  0.930 19.814 0.0118  9.884 0.0047
6194 0.1212  1.027 19.961 0.0147  9.826 0.0059
6194 0.1332  1.129 20.109 0.0168  9.767 0.0067
6194 0.1464  1.240 20.258 0.0193  9.707 0.0077
6194 0.1614  1.367 20.415 0.0205  9.644 0.0082
6194 0.1770  1.500 20.567 0.0215  9.583 0.0086
6194 0.1950  1.652 20.733 0.0227  9.517 0.0091
6194 0.2148  1.820 20.905 0.0238  9.448 0.0095
6194 0.2358  1.998 21.074 0.0246  9.381 0.0098
6194 0.2598  2.201 21.260 0.0292  9.306 0.0117
6194 0.2856  2.420 21.449 0.0347  9.231 0.0139
6194 0.3138  2.659 21.645 0.0362  9.152 0.0145
6194 0.3456  2.928 21.863 0.0379  9.065 0.0151
6194 0.3798  3.218 22.105 0.0395  8.968 0.0158
6194 0.4182  3.543 22.369 0.0411  8.863 0.0164
6194 0.4596  3.894 22.619 0.0414  8.762 0.0165
6194 0.5058  4.285 22.887 0.0529  8.655 0.0212
6194 0.5562  4.712 23.188 0.0567  8.535 0.0227
6194 0.6120  5.185 23.554 0.0770  8.388 0.0308
6194 0.6732  5.704 23.905 0.1050  8.248 0.0420
6194 0.7404  6.273 24.305 0.1517  8.088 0.0607
6194 0.8148  6.903 24.694 0.2121  7.933 0.0848
6194 0.8964  7.595 25.145 0.3185  7.752 0.1274
6246 0.0180  0.153 17.381 0.0003 10.876 0.0001
6246 0.0198  0.168 17.516 0.0003 10.822 0.0001
6246 0.0216  0.183 17.641 0.0003 10.772 0.0001
6246 0.0240  0.203 17.796 0.0005 10.710 0.0002
6246 0.0264  0.224 17.939 0.0006 10.653 0.0002
6246 0.0288  0.244 18.072 0.0007 10.600 0.0003
6246 0.0318  0.269 18.226 0.0010 10.538 0.0004
6246 0.0348  0.295 18.368 0.0012 10.481 0.0005
6246 0.0384  0.325 18.527 0.0017 10.417 0.0007
6246 0.0426  0.361 18.698 0.0020 10.349 0.0008
6246 0.0468  0.397 18.856 0.0027 10.286 0.0011
6246 0.0516  0.437 19.023 0.0036 10.219 0.0014
6246 0.0564  0.478 19.176 0.0042 10.158 0.0017
6246 0.0624  0.529 19.353 0.0049 10.087 0.0020
6246 0.0684  0.580 19.516 0.0065 10.022 0.0026
6246 0.0750  0.635 19.680 0.0075  9.956 0.0030
6246 0.0828  0.702 19.859 0.0089  9.884 0.0036
6246 0.0912  0.773 20.037 0.0117  9.813 0.0047
6246 0.1002  0.849 20.215 0.0153  9.742 0.0061
6246 0.1098  0.930 20.396 0.0181  9.670 0.0073
6246 0.1212  1.027 20.603 0.0241  9.587 0.0096
6246 0.1332  1.129 20.815 0.0319  9.502 0.0128
6246 0.1464  1.240 21.035 0.0390  9.414 0.0156
6246 0.1614  1.367 21.256 0.0440  9.326 0.0176
6246 0.1770  1.500 21.456 0.0434  9.246 0.0174
6246 0.1950  1.652 21.646 0.0461  9.170 0.0184
6246 0.2148  1.820 21.838 0.0484  9.093 0.0194
6246 0.2358  1.998 22.031 0.0499  9.016 0.0199
6246 0.2598  2.201 22.238 0.0604  8.933 0.0241
6246 0.2856  2.420 22.434 0.0609  8.855 0.0244
6246 0.3138  2.659 22.633 0.0598  8.775 0.0239
6246 0.3456  2.928 22.853 0.0573  8.687 0.0229
6246 0.3798  3.218 23.048 0.0686  8.609 0.0274
6246 0.4182  3.543 23.247 0.0609  8.529 0.0244
6246 0.4596  3.894 23.479 0.0534  8.437 0.0214
6246 0.5058  4.285 23.809 0.0701  8.304 0.0281
6246 0.5562  4.712 24.124 0.0860  8.178 0.0344
6246 0.6120  5.185 24.386 0.1069  8.074 0.0428
6246 0.6732  5.704 24.807 0.1576  7.905 0.0630
6246 0.7404  6.273 25.396 0.2710  7.670 0.1084
6246 0.8148  6.903 25.790 0.3988  7.512 0.1595

